Switching multiplicative watermark design against covert attacks

Active techniques have been introduced to give better detectability performance for cyber-attack diagnosis in cyber-physical systems (CPS). In this paper, switching multiplicative watermarking is considered, whereby we propose an optimal design strategy to define switching filter parameters. Optimality is evaluated exploiting the so-called output-to-output gain of the closed loop system, including some supposed attack dynamics. A worst-case scenario of a matched covert attack is assumed, presuming that an attacker with full knowledge of the closed-loop system injects a stealthy attack of bounded energy. Our algorithm, given watermark filter parameters at some time instant, provides optimal next-step parameters. Analysis of the algorithm is given, demonstrating its features, and demonstrating that through initialization of certain parameters outside of the algorithm, the parameters of the multiplicative watermarking can be randomized. Simulation shows how, by adopting our method for parameter design, the attacker's impact on performance diminishes.

==> Biographies.txt <==
Sribalaji:


Sribalaji C. Anand received an M.Sc. degree in Systems and Control from Delft University of Technology, The Netherlands, in 2019, and a Ph.D. degree in Automatic Control from Uppsala University, Sweden, in 2024. He is currently a Postdoctoral Researcher at KTH Royal Institute of Technology, Stockholm, Sweden. His research interests include secure and scalable control as well as convex optimization. In 2024, he was awarded the International Postdoctoral Grant from the Swedish Research Council.


Andre:

Andre M.H. Teixeira received the M.Sc. degree in electrical and computer engineering from the Faculdade de Engenharia da Universidade do Porto, Porto, Portugal, in 2009, and the Ph.D. degree in automatic control from the KTH Royal Institute of Technology, Stockholm, Sweden, in 2014. He is an Associate Professor at the Department of Information Technology, Uppsala University, Sweden. Before this, he was an Associate Senior Lecturer at the Department of Electrical Engineering, Uppsala University (2017-2021). From 2015 to 2017, he was an Assistant Professor at the Faculty of Technology, Policy and Management, Delft University of Technology. Dr. Teixeira was awarded a Starting Grant by the Swedish Research Council in 2019, and the Future Research Leaders grant by the Swedish Foundation for Strategic Research in 2020. He received the Lilly and Sven Thuréus prize in 2023 from The Royal Society of Sciences at Uppsala. In 2023, the Knut and Alice Wallenberg Foundation appointed him as a Wallenberg Academy Fellow. Dr. Teixeira serves as Associate Editor for Automatica. His research interests include secure and resilient control systems, distributed anomaly detection, distributed optimization, and power systems.

Alex:

{Alexander J. Gallo}
received the M.Eng. in Electrical and Electronic Engineering from Imperial College London, London, UK, in 2016. He received his Ph.D. degree in Control Engineering from Imperial College London, London, UK, in 2021. From 2021 to 2024 he was a postdoctoral researcher at the Delft Center for Systems and Control, Delft University of Technology, Delft, the Netherlands. Since Sep 2024, he is a postdoctoral researcher at the Politecnico di Milano, Milan, Italy.
His main research interests include distributed cyber-security and fault tolerant control for large-scale interconnected systems, with a particular focus on energy distribution networks, as well as health-aware and fault tolerant control of wind turbines.

Riccardo:

Riccardo M.G. Ferrari received the Laurea degree (Cum Laude and printing honours) in Electronic Engineering in 2004 and the Ph.D. degree in Information Engineering in 2009, both from University of Trieste, Italy. He is the recipient of the 2005 Giacomini Award of the Italian Acoustic Society and he obtained the 2$^\text{nd}$ place in the Competition on Fault Detection and Fault Tolerant Control for Wind Turbines during IFAC 2011. Furthermore, he was awarded an Honorable Mention for the Pauk M. Frank Award at the IFAC SAFEPROCESS in 2018 and won an Airbus Award at IFAC 2020 for the best contribution to the competition on Aerospace Industrial Fault Detection.
He has held both academical and industrial R\&D positions, in particular as researcher in the field of process instrumentation and control for the steel-making sector. He is a Marie Curie alumnus and currently an Associate Professor with the Delft Center for Systems and Control, Delft University of Technology, The Netherlands. His research interests include wind power fault tolerant control and fault diagnosis and attack detection in large-scale cyber-physical systems, with applications to electric vehicles, cooperative autonomous vehicles and industrial control systems.
